Snapshots of r-process production in the Milky Way disk

Stars enhanced in heavy neutron capture elements like europium (Eu) provide a window into the rarest and most exotic nucleosynthetic events. Most Eu-enhanced stars discovered thus far are found among metal-poor populations, with $\mathrm{[Fe/H]}<-1.0$. Here, we report the discovery of $17$ vetted Eu-enhanced stars ($\mathrm{[Eu/Fe]}>0.7$) in the Milky Way disk with metallicities in the range $-0.87<\mathrm{[Fe/H]}<-0.21$ identified from among $74\,717$ stars in the GALAH survey. 14 of these stars additionally have $\mathrm{[Ba/Eu]}<0$, marking enhancement from the rapid neutron capture ($r$-) process and making these r-II stars. Included in their number is a star with a remarkably high $\mathrm{[Eu/H]}=1.01\pm0.09$ at $\mathrm{[Fe/H]}=-0.21$. In addition to Eu, all 17 stars show enhancements in other neutron capture elements, especially in Nd, while otherwise appearing chemically consistent with typical disk stars, particularly in their $\alpha$-element abundances. Two of the Eu-enhanced stars exhibit indications of binarity with strong enrichment in Ba and Y, marking potential signatures of the slow or intermediate neutron capture processes. This sample of 17 Eu-enhanced stars, which span both the high- and low-$\alpha$ disks, are valuable tracers of neutron capture processes, including the $r$-process, at high metallicities. Although we use criteria for Eu-enhanced stars typically applied to the halo to enable comparison to literature studies of $r$-process enhanced stars, we propose a new, metallicity-dependent selection for Eu enhancement that is better-suited to the regime of the Galactic disk.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
